DeepSurfels: Learning Online Appearance Fusion

We present DeepSurfels, a novel hybrid scene representation for geometry and appearance information. DeepSurfels combines explicit and neural building blocks to jointly encode geometry and appearance information. In contrast to established representations, DeepSurfels better represents high-frequency textures, is well-suited for online updates of appearance information, and can be easily combined with machine learning methods. We further present an end-to-end trainable online appearance fusion pipeline that fuses information from RGB images into the proposed scene representation and is trained using self-supervision imposed by the reprojection error with respect to the input images. Our method compares favorably to classical texture mapping approaches as well as recent learning-based techniques. Moreover, we demonstrate lower runtime, im-proved generalization capabilities, and better scalability to larger scenes compared to existing methods.

==> rebuttal/bricks/det/results.yml <==
PSNR: 21.120863229068902
SSIM: 0.4116505316928591
l1_loss: 0.12314611673355103
l2_loss: 0.030901122838258743
l_loss: 0.15404723584651947


==> rebuttal/bricks/learned/results.yml <==
PSNR: 21.553262479380884
SSIM: 0.45353425560519145
l1_loss: 0.11953173577785492
l2_loss: 0.02797268144786358
l_loss: 0.14750441908836365


==> rebuttal/gate/det/results.yml <==
PSNR: 26.05304967669112
SSIM: 0.6815350888417371
l1_loss: 0.059981819242239
l2_loss: 0.009925567544996738
l_loss: 0.06990738958120346


==> rebuttal/gate/learned/results.yml <==
PSNR: 24.478424099896362
SSIM: 0.6636307508081708
l1_loss: 0.08566155284643173
l2_loss: 0.01426323689520359
l_loss: 0.09992478787899017


==> rebuttal/info.txt <==
our method is trained on lion dataset for 80 scene iterations

voxel size per scene:
	gate (200^3 4x4): 	1 centimeter
	bricks (400^3 4x4): 	0.75 centimeters
	tomb (200^3 4x4): 	0.75 centimeters
	
	lion (200^3 4x4): 	1 centimeter

==> rebuttal/lion (trained scene)/det/results.yml <==
PSNR: 21.866520836062396
SSIM: 0.5044544586020359
l1_loss: 0.11094833165407181
l2_loss: 0.026026060804724693
l_loss: 0.13697439432144165


==> rebuttal/lion (trained scene)/learned/results.yml <==
PSNR: 22.313741944420887
SSIM: 0.5389987161079487
l1_loss: 0.10711240023374557
l2_loss: 0.023479364812374115
l_loss: 0.1305917650461197


==> rebuttal/tomb/det/results.yml <==
PSNR: 24.173318173705557
SSIM: 0.6229365064550442
l1_loss: 0.08132440596818924
l2_loss: 0.015301311388611794
l_loss: 0.09662571549415588


==> rebuttal/tomb/learned/results.yml <==
PSNR: 19.8232563283218
SSIM: 0.5860495336529029
l1_loss: 0.12573367357254028
l2_loss: 0.041661474853754044
l_loss: 0.16739514470100403

